Modelling annual scintillation arc variations in PSR J1643-1224 using the Large European Array for Pulsars

In this work we study variations in the parabolic scintillation arcs of the binary millisecond pulsar PSR J1643-1224 over five years using the Large European Array for Pulsars (LEAP). The 2D power spectrum of scintillation, called the secondary spectrum, often shows a parabolic distribution of power, where the arc curvature encodes the relative velocities and distances of the pulsar, ionised interstellar medium (IISM), and Earth. We observe a clear parabolic scintillation arc which varies in curvature throughout the year. The distribution of power in the secondary spectra are inconsistent with a single scattering screen which is fully 1D, or entirely isotropic. We fit the observed arc curvature variations with two models; an isotropic scattering screen, and a model with two independent 1D screens. We measure the distance to the scattering screen to be in the range 114-223 pc, depending on the model, consistent with the known distance of the foreground large-diameter HII region Sh 2-27 (112+/-17 pc), suggesting that it is the dominant source of scattering. We obtain only weak constraints on the pulsar's orbital inclination and angle of periastron, since the scintillation pattern is not very sensitive to the pulsar's motion, since the screen is much closer to the Earth than the pulsar. More measurements of this kind - where scattering screens can be associated with foreground objects - will help to inform the origins and distribution of scattering screens within our galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
